Perturbative solution to the Lane-Emden equation: An eigenvalue approach

Under suitable scaling, the structure of self-gravitating polytropes is described by the standard Lane-Emden equation (LEE), which is characterised by the polytropic index $n$. Here we use the known exact solutions of the LEE at $n=0$ and $1$ to solve the equation perturbatively. We first introduce a scaled LEE (SLEE) where polytropes with different polytropic indices all share a common scaled radius. The SLEE is then solved perturbatively as an eigenvalue problem. Analytical approximants of the polytrope function, the radius and the mass of polytropes as a function of $n$ are derived. The approximant of the polytrope function is well-defined and uniformly accurate from the origin down to the surface of a polytrope. The percentage errors of the radius and the mass are bounded by $8.1 \times 10^{-7}$ per cent and $8.5 \times 10^{-5}$ per cent, respectively, for $n\in[0,1]$. Even for $n\in[1,5)$, both percentage errors are still less than $2$ per cent.

==> README.txt <==
The zip file contains:
(1) a TeX file named "mnras_final.tex", 
(2) a bib file together with the bbl file named "LEE_bibi_v5.bib" and "mnras_final.bbl" respectively, 
(3) nine vector diagrams in eps format named "first_zero.eps", "mass.eps", "mass_local.eps", "n15_theta.eps", 
"theta_Bender_SDEM.eps", "theta_global_error.eps", "theta_Seidov.eps", "xi_Bender_SDEM.eps" and "xi_Seidov_SDEM.eps".  

To compile the script on the terminal to obtain a pdf file, imput the following commands on a terminal sequentially:
[1] latex mnras_final
[2] bibtex mnras_final
[3] latex mnras_final
[4] latex mnras_final
[5] dvipdf mnras_final

The class file and the style file of the mnras format are necessary for successful compilation.  


